Sha-rigidity of adjoint Chevalley groups of types $A_1$, $A_2$, $B_2$, $G_2$ over commutative rings

We prove that every locally inner (class-preserving) endomorphism of adjoint Chevalley groups and their elementary subgroups over commutative rings is inner for the root systems A1, A2, B2 (assuming 2 is invertible in the ring), and for G2 (assuming 2 and 3 are invertible). As a consequence, these groups are Sha-rigid. The proofs are direct and do not rely on classification of automorphisms or structural results about injective endomorphisms.

==> jgcc_conversion_notes.txt <==
Files prepared for jGCC/arXiv submission:

1. sha_rigidity_jgcc.tex
   - converted from amsart to jgcc front matter
   - jGCC metadata block added
   - theorem environments changed to jGCC names
   - bibliography switched to BibTeX
   - section/subsection headings made hyperref-safe with \texorpdfstring
   - abstract rewritten in plain text style for jGCC HTML extraction
   - \Sha redefined as \operatorname{Sha} to avoid relying on a special Cyrillic font

2. sha_rigidity_refs.bib
   - BibTeX version of the original bibliography

3. sha_rigidity_jgcc.bbl
   - fallback bibliography file generated from the original manual bibliography
   - helpful if arXiv does not run BibTeX as expected

4. 00README.json
   - sets pdflatex as compiler
   - turns off the arXiv stamp
   - IMPORTANT: update the filename inside if you rename sha_rigidity_jgcc.tex

Remaining manual checks before upload:
- download the real jgcc.cls from the journal website and include it in the upload
- replace Rachel's placeholder address if needed
- optionally add email addresses and ORCID IDs
- choose license CC BY 4.0 on arXiv
- add the arXiv comment: Published in the journal of Groups, Complexity, Cryptology

